Correlation between galactic HI and the Cosmic Microwave Background

We revisit the issue of a correlation between the atomic hydrogen gas in our local Galaxy and the Cosmic Microwave Background (CMB), a detection of which has been claimed in some literature. We cross-correlate the 21-cm emission of Galactic atomic hydrogen as traced by the Leiden/Argentine/Bonn Galactic HI survey with the 3-year CMB data from the Wilkinson Microwave Anisotropy Probe. We consider a number of angular scales, masks, and HI velocity slices and find no statistically significant correlation.

==> REFreply.txt <==
Re: DFJ1025
    Correlation between galactic H${\small{I}}$ and the cosmic
    microwave background
    by Kate Land and An\v{z}e Slosar


----------------------------------------------------------------------
Response to referee  -- DFJ1025/Land
----------------------------------------------------------------------


We thank the referee for his/her useful comments, and we have made a 
number of revisions to our paper that should address their concerns.
We agree that we may have been a little `cavalier', and with further 
Monte-Carlo analysis our results our now more unambiguous.

Regarding the referee's specific points
> 1. In equation (1), it should be clarified that the sum on m goes from
> -\ell to \ell. The fact that X_\ell is real relies on this and the fact
> that the sky is real.
This has been clarified. Thanks.


> 2. Assuming the CMB and HI to be *isotropic* Gaussian random fields that
> are uncorrelated *with each other*, then the variance $(\Delta
> X_\ell)^2$ derived in equation (2) is correct. However, the claim that
> $X_\ell$ is Gaussian distributed is not true exactly, but only in the
> limit of large m, via the central limit theorem. 

We agree and thank the referee for correcting our sloppiness. We
have adjusted the text accordingly.


> 3. In performing the WMAP simulations, it implies that CMB realizations
> are created, to which noise is added and then the result is convolved
> with a beam. 
We performed our simulations correctly, and not as the text indicated. 
This is now clarified in the text.


> 4. Again in generating the simulations, the noise is assumed
> uncorrelated between pixels. This should be justified and an estimate
> made of the likely error introduced.
This is very standard practice in the case of WMAP data, and we quote from 
the WMAP third-year temperature analysis paper (astro-ph/0603451)
'Due to a combination of 1/f noise and observing strategy, the noise in 
the WMAP sky maps is correlated from pixel to pixel. This results in 
certain low-l modes on the sky being less well measured than others. This 
effect can be completely ignored for temperature analysis since the low-l 
signal-to-noise ratio is so high, and the effect is not important at
high-l.'
In the first-year WMAP analysis the size of off-diagonal terms in the 
pixel-pixel covariance matrix were seen to be at most 0.3% those of the 
diagonal terms. We have added a note about this, and the relevant references, 
into our text.


> 5. Once again in the simulations, it is not made clear that the values
> of \bar{X}_\ell and \Delta X_\ell are obtained (I assume) *separately*
> from the simulations for each WMAP band, mask and LAB map respectively.
We are not completely sure of what you mean here, but it raises two 
important points:
1) One set of simulations should be used to determine the quantities 
\bar{X}_\ell and \Delta X_\ell, and a second set to investigate the 
distribution of the \chi^2 quantities.
2) Different values of \bar{X}_\ell and \Delta X_\ell should be obtained 
for every combination of WMAP band, mask and LAB map.

We indeed did the latter (2), and regarding the former point (1) - we did 
only one set of 2000 simulations to determine both the \bar{X}_\ell, 
\Delta X_\ell quantities and then also the \chi^2 distribution. This 
approximation holds very well in the limit of such a large number of 
simulations. We clarify the situation in the text.


> 6. Section III, para 2: the argument for 112 large chi-squared values
> not being significant is rather cavalier. Of course, I agree that one
> would expect 120 such outliers in the case of independent Gaussian
> fields, and even that this number is conservative once correlations are
> included, but the argument given is weak. A far better approach would
> be to determine the number of chi-squared values lying outside the 95
> percent point by performing further Monte Carlo simulations.

We completely agree that this is much more satisfactory. We have now
performed a further 500 simulations and recorded the number of \chi^2
values they find significant above the 95% level (where each
"simulation" corresponds to simulation of 2403 chi squares from a
single realisation of the CMB sky and 3 realisation of Q,V,W
channel noises). We find a mean of 126 and a dispersion of ~66, indicating
that indeed a total number of 112 is consistent with the null
hypothesis. If the chi squares were independent, one would expect
120 with dispersion of about 10 and so an increased dispersion points
to correlations between maps. We convert this number to an effective
number of cross-correlations, which is surprisingly low at about
70. These results are included and discussed in the text.


> 7. Section III, para 3: A similar criticism can be leveled at the
> analysis of extreme values. The simple argument given is fine as a
> prelude, but should be backed up by Monte Carlo simulations. In
> particular, I would suggest finding the fraction of MC simulations that
> have such an extreme value in *any one* of the chi-squared statistics
> calculated. 

Indeed this is an excellent suggestion. But alas we find it too
computationally intensive to run correlations for 10^4 simulations with
all of the 89 LAB maps. Instead we have refined our argument in this
section to include the *effective number* of independent maps, as
determined from the new extra simualtions. Thus we now provide and
upper and lower limit to the significance of our extrema, and confirm
that neither of them is unusual. Please see the text.


> 8. Finally, I do not know quite what to make of the degree scale
> correlations obtained with a number of LAB velocity slices. From the
> paper, I suspect this puzzlement is shared by the authors. The
> results are reported, but no attempt is made to interpret them
> statistically.  Perhaps such an interpretation is impossible, but
> the authors should try a little harder to do so, or at least explain
> in more detail why it is impossible.  

Although initially a little puzzled, we are now confident that they
are of little statistical significance. As indicated by the
simulations, some chance correlation between the maps is expected and
we do not observe more than usual. And as further demonstrated by the 
rather small effective number of independent results (~74), the LAB maps 
are highly correlated and therefore correlations are to be expected with
neighboring velocity slices. We therefore feel that statistically
these correlations are of no significance - and are just the
inevitable random ones. This conclusion is supported by Fig 3 which
does not demonstrate any trend.

We have emphasised our conclusion on this point in the text.

